A critical re-evaluation of the Thorne-\.Zytkow object candidate HV 2112

It has been argued in the literature that the star HV~2112 in the Small Magellanic Cloud is the first known example of a T\.ZO, a Red Supergiant with a degenerate neutron core. This claim is based on the star having a high luminosity ($\log (L/L_\odot)$~> 5), an extremely cool effective temperature, and a surface enriched in in lithium, calcium and various $irp$-process elements. In this paper we re-examine this evidence, and present new measurements of the stellar properties. By compiling archival photometry from blue to mid-IR for HV~2112 and integrating under it's spectral energy distribution we find a bolometric luminosity in the range of $\log (L/L_\odot)$=4.70-4.91, lower than that found in previous work and comparable to bright asymptotic giant branch (AGB) stars. We compare a VLT+XSHOOTER spectrum of HV~2112 to other late type, luminous SMC stars, finding no evidence for enhancements in Rb, Ca or K, though there does seem to be an enrichment in Li. We therefore conclude that a much more likely explanation for HV~2112 is that it is an intermediate mass($\sim$5M$_\odot$) AGB star. However, from our sample of comparison stars we identify a new T\.ZO candidate, HV~11417, which seems to be enriched in Rb but for which we cannot determine a Li abundance.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
